Attack Synthesis for Strings using Meta-Heuristics

Information leaks are a significant problem in modern computer systems and string manipulation is prevalent in modern software. We present techniques for automated synthesis of side-channel attacks that recover secret string values based on timing observations on string manipulating code. Our attack synthesis techniques iteratively generate inputs which, when fed to code that accesses the secret, reveal partial information about the secret based on the timing observations, leading to recovery of the secret at the end of the attack sequence. We use symbolic execution to extract path constraints, automata-based model counting to estimate the probability of execution paths, and meta-heuristic methods to maximize information gain based on entropy for synthesizing adaptive attack steps.

==> tables/random-20-res.txt <==
PW Insecure 1-4:
Avg: 255.71, 46, 0.0
PW Insecure 8-12:
3684.17, 145, 0.0
Str. inequality:
Avg: 17.46, 17, 0.0
Str.equals():
Avg: 186.97, 37.4, 0.0
Edit Distance:
???
IndexOf:
Avg: 74.46, 26, 1.18
Compression:
???
Ineq Concat:
25.42, 19.4, 0.0
